On Optimization Modulo Theories, MaxSMT and Sorting Networks

Optimization Modulo Theories (OMT) is an extension of SMT which allows for finding models that optimize given objectives. (Partial weighted) MaxSMT --or equivalently OMT with Pseudo-Boolean objective functions, OMT+PB-- is a very-relevant strict subcase of OMT. We classify existing approaches for MaxSMT or OMT+PB in two groups: MaxSAT-based approaches exploit the efficiency of state-of-the-art MAXSAT solvers, but they are specific-purpose and not always applicable; OMT-based approaches are general-purpose, but they suffer from intrinsic inefficiencies on MaxSMT/OMT+PB problems. We identify a major source of such inefficiencies, and we address it by enhancing OMT by means of bidirectional sorting networks. We implemented this idea on top of the OptiMathSAT OMT solver. We run an extensive empirical evaluation on a variety of problems, comparing MaxSAT-based and OMT-based techniques, with and without sorting networks, implemented on top of OptiMathSAT and {\nu}Z. The results support the effectiveness of this idea, and provide interesting insights about the different approaches.

==> abstract.txt <==
On Optimization Modulo Theories, MaxSMT and Sorting Networks

Roberto Sebastiani and Patrick Trentin

Optimization Modulo Theories (OMT) is an extension of SMT which allows
for finding models that optimize given objectives. (Partial weighted)
MaxSMT --or equivalently OMT with Pseudo-Boolean objective functions,
OMT+PB-- is a very-relevant strict subcase of OMT. 
We classify existing approaches to handle MaxSMT/OMT+PB in two groups:
MaxSAT-based approaches exploit the efficiency of state-of-the-art
MaxSAT solvers, but they are specific-purpose and not always
applicable; OMT-based approaches are general-purpose, but they suffer
from intrinsic inefficiencies on MaxSMT/OMT+PB problems.
We identify a major source of such inefficiencies, and we address it
by enhancing OMT by means of bidirectional sorting networks. We
implemented this idea on top of the OptiMathSAT OMT solver. We run an
extensive empirical evaluation on a variety of problems, comparing
MaxSAT-based and OMT-based techniques, with and without sorting
networks, implemented on top of OptiMathSAT and νZ. The results
support the effectiveness of this idea, and provide interesting 
insights about the different approaches.


==> reviews_paper116.txt <==
From tacas2017@easychair.org Thu Dec 22 20:49:10 2016
> Date: Thu, 22 Dec 2016 20:49:09 +0100
> From: TACAS 2017 <tacas2017@easychair.org>
> To: Roberto Sebastiani <roberto.sebastiani@unitn.it>
> Subject: Acceptance - TACAS 2017 notification for paper 116
> 
> Dear Authors, 
> 
> we are glad to inform you that your submission 116 
> On Optimization Modulo Theories, MaxSMT and Sorting Networks
> has been accepted for TACAS 2017. 
> 
> Please revise your submission taking into serious consideration all the comments and suggestions provided by the reviewers. Such remarks and recommendations have been discussed and refined again after the PC discussion, and will be checked on the final version. 
> 
> The deadline for the final version is *January 20th* (firm). 
> 
> Please upload in time 
> - the full sources of your contribution, including good quality pictures, 
> - the PDF, and 
> - the completed copyright transfer form, that you find here:
>    http://www.springer.com/computer/lncs?SGWID=0-164-6-793341-0
>    Note that the title of the LNCS volume is TACAS 2017, the editors are Axel Legay and Tiziana Margaria. 
> 
> Note that 
> - you must use the official LNCS style. It is NOT allowed to change it. 
> - you are required to respect the page limit
> - the pictures must be readable in the printed format (pay attention to the fonts and to the details)
> - the pictures will be printed in grey scales (NO COLOR): make sure that your diagrams are clearly legible when printed in black and white.
> 
> One of the authors is required to register to the conference and present the paper.
> Please let us know who is the author who will present - this information is mandatory and will be matched with the registration information. 
> 
> Congratulations again for your success, we look very much forward to the presentation and to meeting you in person in Uppsala. 
> 
> With the best wishes of Happy Holidays
> Tiziana Margaria and Axel Legay
> 
> 
> ----------------------- REVIEW 1 ---------------------
> PAPER: 116
> TITLE: On Optimization Modulo Theories, MaxSMT and Sorting Networks
> AUTHORS: Roberto Sebastiani and Patrick Trentin
> 
> Overall evaluation: 2
> Reviewer's confidence: 2
> 
> ----------- Review -----------
> he paper is about studying  MaxSMT.
> The authors classify approaches to MaxSMT in two classes:
> the ones based on MaxSAT based, and the ones which are OMT (optimisation modulo theories) based.
> The first are specific-purpose, the OMT are more general but with inefficiencies. 
> Such inefficiencies are addressed in this work by enhancing OMT with bidirectional sorting networks. 
> The idea is to reduce the number of calls to an expensive Linear Rational Arithmetic solver by using an encoding with a bidirectional sorting-network relation.
> The use of  bidirectional sorting networks is experimentally shown to be very effective.
> 
> i was at first surprised by the claim that MaxSAT based approaches are specific-purpose because SAT seems the most general purpose decision problem one can think of, I think the authors consider MaxSAT specific-purpose because they delegate the optimisation itself to a specific solver.
> 
> A solid and well written paper improving on the state of the art of this field, a field which is of increasing interest and relevance in the community: the authors argue for a principled modification of existing technique and demonstrated its effectiveness.
> 
> Accept 
> 
> comments 
> pg 7:  “…False by BCP (10) (!)…” what is (!) ?
> pg 14: “When applicable, OMT-based approaches performed much better than OMT-based
> ones” don’t understand….
> 
> 
> ----------------------- REVIEW 2 ---------------------
> PAPER: 116
> TITLE: On Optimization Modulo Theories, MaxSMT and Sorting Networks
> AUTHORS: Roberto Sebastiani and Patrick Trentin
> 
> Overall evaluation: 1
> Reviewer's confidence: 3
> 
> ----------- Review -----------
> The paper shows that MaxSAT based optimization works best for optimization
> modulo theories, which however is not applicable all the time, particularly
> for some problems with rational weights in the objective function
> (investigated by one of the authors and further co-authors in an recent
> paper in the machine learning domain).  One nice insight along this line is
> that shared weights are bad for an OMT (non-MaxSAT) based approach and
> potentially generates exponential many redundant lemmas.  This can be
> prevented by eagerly encoding those lemmas using sorting networks in
> an arc-consistent way, which only needs polynomial space.  The resulting
> implementation base on OptiMathSAT is shown to be competitive with a Z3
> based implementation.
> 
> The mentioned insight on redundant lemmas is nice and thus makes this paper
> an interesting publication.  The fix to the encoding is inspiring.
> The experiments are convincing but could be improved by for instance
> presenting the reduction of lemmas generated (calls to the LRA solver),
> as well as percentage of time spent in the theory solvers.
> 
> It would be interesting to understand, whether this issue only occurs due to
> the architecture of current SMT solvers, in this case MathSAT, with its
> loose coupling of theory reasoning and SAT solving.  A more eager approach,
> for instance using bound propagation could be beneficial for this kind of
> problems.  If the problem persists, this should be explained.
> 
> 
> ----------------------- REVIEW 3 ---------------------
> PAPER: 116
> TITLE: On Optimization Modulo Theories, MaxSMT and Sorting Networks
> AUTHORS: Roberto Sebastiani and Patrick Trentin
> 
> Overall evaluation: 1
> Reviewer's confidence: 3
> 
> ----------- Review -----------
> The authors describe a new technique for optimization modulo theories.
> The main is to use bidirectional sorting networks to address a performance
> problem identified in their solver. 
> 
> The paper is easy to follow and self contained. The authors emphasize that there are
> two main approches: MaxSAT-based and OMT-based. The paper also contains extensive
> experimental results, and these results demonstrate that bidirectional
> sorting networks do improve the performance of OptiMathSMT when using
> the OMT-based approach.
> 
> I do not agree with the authors when they say "OMT-based technique can 
> strongly benefit from the integration with bidirectional sorting networks".
> I think the data provided by the authors support a weaker claim 
> "OptiMathSAT, when using OMT-based techniques, can benefit from the integration ...".
> Section 3 describes the problem with OMT-based approaches. 
> The sentence "LRA-solver is much more resource-demanding than
> BPC and it is invoked less often" suggests the problem is the poor
> performance of LRA-solvers used in SMT. That is, the issue described
> by the authors may be also addressed by improving the LRA-solver
> performance. By improving its performance, we would be able to invoke
> it more often. Moreover, the experimental data seem to suggest the LRA-solver
> in OptiMathSAT is weaker than the one used in nuZ. 
> OptiMathSAT (with sorting networks) is only slightly faster than nuZ (Fig. 6). 
> Note that both nuZ and OptiMathSAT LRA-solvers are based on very simple
> implementations of the Simplex algorithm. They do not contain
> key optimizations used in state-of-the-art linear programming systems. 
> 
> By improving the performance of the (Opti)MathSAT LRA-solver the authors
> would be addressing the problem described in this paper, and many
> other application scenarios that make intensive use of the LRA-solver.
> 
> Additional comment:
> 
> pg. 14, "When applicable, OMT-based approaches performed much better
> thant OMT-based ones, ..."  The first "OMT-based" should be
> "MaxSAT-based", right?
> 
> 

